A surgery view of boundary links

A celebrated theorem of Kirby identifies the set of closed oriented connected 3-manifolds with the set of framed links in $S^3$ modulo two moves. We give a similar description for the set of knots (and more generally, boundary links) in homology 3-spheres. As an application, we define a noncommutative version of the Alexander polynomial of a boundary link. Our surgery view of boundary links is a key ingredient in a construction of a rational version of the Kontsevich integral, which is described in subsequent work. The current version fixes minor typographical errors.

==> draws/yview.eepic <==
%\setlength{\unitlength}{0.00083333in}
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
{\renewcommand{\dashlinestretch}{30}
\begin{picture}(5144,3959)(0,-10)
\thicklines
\put(647.944,896.056){\arc{529.074}{6.2229}{7.9143}}
\put(1496.056,896.056){\arc{529.074}{1.5105}{3.2019}}
\put(2147.944,896.056){\arc{529.074}{6.2229}{7.9143}}
\put(2996.056,896.056){\arc{529.074}{1.5105}{3.2019}}
\put(3596.056,2073.000){\arc{528.962}{3.0811}{4.7727}}
\put(3347.944,2246.056){\arc{529.074}{6.2229}{7.9143}}
\put(3047.944,2546.056){\arc{529.074}{6.2229}{7.9143}}
\put(3896.056,1847.944){\arc{529.074}{3.0813}{4.7727}}
\put(3347.944,296.056){\arc{529.074}{6.2229}{7.9143}}
\put(1346.056,296.056){\arc{529.074}{1.5105}{3.2019}}
\put(3047.944,596.056){\arc{529.074}{6.2229}{7.9143}}
\put(2846.056,596.056){\arc{529.074}{1.5105}{3.2019}}
\put(1822.000,2122.000){\arc{1200.000}{3.1416}{6.2832}}
\put(1822.000,2122.000){\arc{1800.000}{3.1416}{6.2832}}
\put(2347.000,2122.000){\arc{300.000}{1.5708}{4.7124}}
\put(4222.000,2197.000){\arc{300.000}{4.7124}{7.8540}}
\put(4222.000,2047.000){\arc{300.000}{1.5708}{4.7124}}
\put(3472.000,3172.000){\arc{300.000}{3.1416}{6.2832}}
\put(3622.000,3172.000){\arc{300.000}{6.2832}{9.4248}}
\put(1822.000,2122.000){\arc{1500.000}{3.1416}{6.2832}}
\path(922,922)(922,2122)
\path(1222,922)(1222,2122)
\path(2347,1972)(3322,1972)
\path(2422,1897)(2422,922)
\path(2722,1897)(2722,922)
\path(3622,2347)(4222,2347)
\path(4222,1897)(4972,1897)
\path(3622,1822)(3622,1297)
\path(22,1222)(847,1222)
\path(1297,1222)(2347,1222)
\path(3772,3172)(3772,3922)
\dashline{90.000}(1372,22)(3322,22)
\dashline{90.000}(2572,1822)(2572,547)
\dashline{90.000}(1072,2122)(1072,622)
\dashline{90.000}(3322,622)(3322,1072)
\dashline{90.000}(3622,322)(3622,1072)
\dashline{90.000}(1072,322)(1072,622)
\dashline{90.000}(2872,322)(3022,322)
\path(2797,1222)(5122,1222)
\blacken\thinlines
\path(5002.000,1192.000)(5122.000,1222.000)(5002.000,1252.000)(5038.000,1222.000)(5002.000,1192.000)
\thicklines
\path(3322,1297)(3322,1822)
\blacken\thinlines
\path(3352.000,1702.000)(3322.000,1822.000)(3292.000,1702.000)(3322.000,1738.000)(3352.000,1702.000)
\thicklines
\blacken\thinlines
\path(3502.000,3802.000)(3472.000,3922.000)(3442.000,3802.000)(3472.000,3838.000)(3502.000,3802.000)
\path(3472,3922)(3472,3397)
\thicklines
\path(3322,2572)(3322,3172)
\path(3622,2947)(3622,2497)
\blacken\thinlines
\path(3592.000,2617.000)(3622.000,2497.000)(3652.000,2617.000)(3622.000,2581.000)(3592.000,2617.000)
\thicklines
\path(4447,2197)(4972,2197)
\blacken\thinlines
\path(4852.000,2167.000)(4972.000,2197.000)(4852.000,2227.000)(4888.000,2197.000)(4852.000,2167.000)
\thicklines
\path(2797,2272)(3022,2272)
\put(4447,472){\makebox(0,0)[lb]{$\Sigma$}}
\put(3772,1447){\makebox(0,0)[lb]{$y_i'$}}
\put(4747,2572){\makebox(0,0)[lb]{$y_i$}}
\put(3997,3622){\makebox(0,0)[lb]{$x_i$}}
\put(2872,2872){\makebox(0,0)[lb]{$x_i'$}}
\end{picture}
}

